Ground- and Excited-State Dipole Moments and Oscillator Strengths of Full Configuration Interaction Quality

We report ground- and excited-state dipole moments and oscillator strengths (computed in different ``gauges'' or representations) of full configuration interaction (FCI) quality using the selected configuration interaction method known as \textit{Configuration Interaction using a Perturbative Selection made Iteratively} (CIPSI). Thanks to a set encompassing 35 ground- and excited-state properties computed in 11 small molecules, the present near-FCI estimates allow us to assess the accuracy of high-order coupled-cluster (CC) calculations including up to quadruple excitations. In particular, we show that incrementing the excitation degree of the CC expansion (from CCSD to CCSDT or from CCSDT to CCSDTQ) reduces the average error with respect to the near-FCI reference values by approximately one order of magnitude.

==> geometries.txt <==
All the energies are given in Hartree.
All the geometries are given in Angstrom.

* BH
** Hartree-Fock energies
| Basis       |           (Ha) |
| aug-cc-pVDZ | -25.1263890430 |
| aug-cc-pVTZ | -25.1302468954 |
| aug-cc-pVQZ | -25.1314251220 |
| aug-cc-pV5Z | -25.1316529103 |

** Geometry
B  0.000000  0.000000  0.000000
H  0.000000  0.000000  1.222874

* HCl
** Hartree-Fock energies
| Basis       |            (Ha) |
| aug-cc-pVDZ | -460.0926172044 |
| aug-cc-pVTZ | -460.1075938156 |
| aug-cc-pVQZ | -460.1113875838 |
 
** Geometry
H  0.000000  0.000000  1.261999
Cl 0.000000  0.000000 -0.013175

* H2O
** Hartree-Fock energies
| Basis       |           (Ha) |
| aug-cc-pVDZ | -76.0413020294 |
| aug-cc-pVTZ | -76.0604663308 |
| aug-cc-pVQZ | -76.0658440815 |

** Geometry
O  0.000000  0.000000 -0.069903
H  0.000000  0.757532  0.518435
H  0.000000 -0.757532  0.518435

* H2S
** Hartree-Fock energies
| Basis       |            (Ha) |
| aug-cc-pVDZ | -398.6980371906 |
| aug-cc-pVTZ | -398.7138250089 |
| aug-cc-pVQZ | -398.7181404123 |

** Geometry
S  0.000000  0.000000 -0.266521
H  0.000000  0.962193  0.662595
H  0.000000 -0.962193  0.662595

* BF
** Hartree-Fock energies
| Basis       |            (Ha) |
| aug-cc-pvdz | -124.1149942760 |
| aug-cc-pvtz | -124.1570057231 |
| aug-cc-pvqz | -124.1660613020 |

** Geometry
B  0.000000  0.000000  0.000000
F  0.000000  0.000000  1.268595

* CO
** Hartree-Fock energies
| Basis       |            (Ha) |
| aug-cc-pvdz | -112.7541654472 |
| aug-cc-pvtz | -112.7807376966 |
| aug-cc-pvqz | -112.7882900526 |

** Geometry
C  0.000000  0.000000 -0.661165
O  0.000000  0.000000  0.472379

* H2CO
** Hartree-Fock energies
| Basis       |            (Ha) |
| 6-31+G(d)   | -113.8696463996 |
| aug-cc-pvdz | -113.8850441124 |
| aug-cc-pvtz | -113.9136546649 |

** Geometry
C  0.000000  0.000000  0.602985
O  0.000000  0.000000 -0.605394
H  0.000000  0.934673  1.182175
H  0.000000 -0.934673  1.182175

* H2CS
** Hartree-Fock energies
| Basis       |            (Ha) |
| 6-31+G(d)   | -436.5062434585 |
| aug-cc-pvdz | -436.5338544234 |
| aug-cc-pvtz | -436.5575227149 |

** Geometry
C  0.000000  0.000000  1.104273
S  0.000000  0.000000 -0.514631
H  0.000000  0.918957  1.677563
H  0.000000 -0.918957  1.677563

* HNO
** Hartree-Fock energies
| Basis       |            (Ha) |
| 6-31+G(d)   | -129.7878162319 |
| aug-cc-pvdz | -129.8104668044 |
| aug-cc-pvtz | -129.8390494674 |

** Geometry
O  0.111655  0.000000  1.140178
N -0.236949  0.000000 -0.018994
H  0.625294  0.000000 -0.621185

* FCH
** Hartree-Fock energies
| Basis       |            (Ha) |
| 6-31+G(d)   | -137.7612638382 |
| aug-cc-pvdz | -137.7756879561 |
| aug-cc-pvtz | -137.8134120928 |

** Geometry
C -0.071762  0.000000  0.637100
F  0.981592  0.000000 -0.146110
H -0.909830  0.000000 -0.096346

* H2CSi
** Hartree-Fock energies
| Basis       |            (Ha) |
| 6-31+G(d)   | -327.8585205983 |
| aug-cc-pvdz | -327.8799931983 |
| aug-cc-pvtz | -327.9006935256 |

** Geometry
C  0.000000  0.000000 -1.108838
Si 0.000000  0.000000  0.608516
H  0.000000  0.904520 -1.708684
H  0.000000 -0.904520 -1.708684

